An Architecture for Distributed Digital Identities in the Physical World

Digital identities are increasingly important for mediating not only digital but also physical service transactions. Managing such identities through centralized providers can cause both availability and privacy concerns: single points of failure and control are ideal targets for global attacks on technical, organizational, or legal fronts. We design, analyze, and build a distributed digital identity architecture for physical world transactions in common scenarios like unlocking doors, public transport, or crossing country borders. This architecture combines (biometric and other) sensors, (established and upcoming) identity authorities, attribute verifiers, and a new core component we call the \emph{Personal Identity Agent (PIA)} that represents individuals with their identity attributes in the digital domain. All transactions are conducted in a completely decentralized manner, and the components for which we currently assume central coordination are optional and only used for assisting with service discovery and latency reduction. We present a first protocol between these parties and formally verify that it achieves relevant security properties based on a realistic threat model including strong global adversaries. A proof-of-concept implementation demonstrates practical feasibility of both architecture and initial protocol for applications that can tolerate end-to-end latencies in the range of a few seconds.

==> data/end-local.csv <==
end_local
0.3923172704
0.3355848970
0.3382925229
0.3912711244
0.4145849230
0.4659462803
0.4019582849
0.3203190654
0.3438353211
0.3479000600
0.4050045344
0.3726548106
0.3739639500
0.3952973992
0.3500790442
0.3706782651
0.3279888291
0.4204006974
0.3587221093
0.3310340450
0.3747546357
0.3699378783
0.3935108519
0.3496423063
0.3492648695
0.3865643860
0.4088412392
0.4139853949
0.4104624880
0.4078985841
0.4052836815
0.3723688997
0.4739494557
0.3480010304
0.3878187920
0.3348272629
0.4109242506
0.3566867516
0.3819923433
0.4457334487
0.3652974313
0.4097314535
0.3853541949
0.3432293512
0.4152556522
0.3137381301
0.3548932627
0.3221919670
0.4476558078
0.4115444741
0.3371573150
0.3168631133
0.4005703980
0.3937038966
0.3409757111
0.3663520827
0.3431377255
0.3205899647
0.4396965746
0.3597438166
0.2979407927
0.3411986024
0.3211534781
0.3999795773
0.4735890643
0.3396379680
0.3557718070
0.3995856339
0.3948206206
0.3531963542
0.3299937458
0.3320127223
0.3260086630
0.3724957419
0.4160882542
0.3842038873
0.3989516130
0.3561773802
0.3835936670
0.4135153587
0.3400369452
0.3134067432
0.3870606240
0.4062020377
0.3428654779
0.5895972744
0.3729451412
0.5068276473
0.3458517296
0.4127732010
0.3562780804
0.4494906220
0.3205501271
0.3216760561
0.3910313094
0.3946767197
0.3392857591
0.4894520163
0.4705471863
0.3513534531
0.3676036811
0.3825013288
0.4272251531
0.3720726955
0.3485489103
0.3830191656
0.3906138325
0.4440348318
0.3399807994
0.3812662895
0.3735796769
0.4108652390
0.4434088074
0.4213411562
0.4957179505
0.3655498397
0.3902511014
0.4286795433
0.3819803247
0.4099123966
0.3746144455
0.4166372728
0.3882039052
0.3841233702
0.3084686927
0.3590645356
0.4197821888
0.3473328902
0.4064171600
0.3850782513
0.3457565529
0.4098421401
0.3819758997
0.3889486130
0.3417905650
0.3562283356
0.4205460331
0.3742813831
0.4897244818
0.3336202984
0.3828338745
0.4187448227
0.3608495293
0.3714160264
0.4875120535
0.4030364404
0.3720910937
0.3802800870
0.4042663071
0.3131565207
0.3818275504
0.3760522379
0.3571574513
0.4690195141
0.3477094023
0.4598708137
0.4003420253
0.3908550334
0.4262386085
0.4501035574
0.3906067630
0.3213271183
0.4287507510
0.3412264255
0.4141422585
0.4585389698
0.4212806950
0.3451010560
0.3547610265
0.3994069111
0.4742840866
0.2814719444
0.3977513336
0.3961468037
0.3980726774
0.4009032702
0.3499106859
0.3726811257
0.3611024844
0.3700359224
0.4617591358
0.4109127759
0.3617894182
0.3875535438
0.3474415463
0.3725756837
0.3722394801
0.4151568093
0.3475028164
0.3890365665
0.3390557148
0.3901988236
0.3264220290
0.4508661535
0.3860915506
0.3229113145
0.4099480068
0.4464659408
0.3657075530
0.3354070827
0.3612003943
0.4095177828
0.3947625713
0.3342263381
0.4141005093
0.4553801300
0.4260777773
0.3528845482
0.3705192832
0.3885982687
0.4434699205
0.3021823526
0.3600311302
0.4299736991
0.3736593437
0.3441215725
0.3463057444
0.3351636681
0.3107427594
0.3363653331
0.4010015830
0.3527855771
0.3751029672
0.3877039588
0.4271437548
0.4147688824
0.3580522513
0.3979268301
0.3651835048
0.3437829131
0.4782180728
0.3941284746
0.3738726912
0.3071142669
0.4095464118
0.4583816485
0.3882595234
0.4246279245
0.3733130448
0.3382831736
0.4062270908
0.4630344625
0.4097592129
0.3041006701
0.3751687799
0.3549835011
0.3705788972
0.4086883309
0.3309728967
0.4120003684
0.5156489131
0.3703812942
0.3723012573
0.3655350515
0.3812172895
0.3784999317
0.3661721340
0.3412485416
0.3563977405
0.3373550202
0.4364967074
0.3135998788
0.4009458337
0.4216408737
0.3467761801
0.4497549547
0.4466775422
0.3360156347
0.3898323515
0.4519589588
0.3710031244
0.4881060955
0.4493561476
0.3842271486
0.3456056246
0.3779503690
0.3627468539
0.4011039908
0.4017012203
0.3423628228
0.3979020505
0.3541667417
0.4859335318
0.3585270161
0.3919169797
0.4235598851
0.3846205662
0.3917851605
0.3668754821
0.4566184466
0.4304842133
0.3791207862
0.5017675247
0.3826886953
0.4175208708
0.4120382244
0.4111067186
0.3183379757
0.3581925945
0.4323273938
0.4146608060
0.3720903397
0.3129614839
0.4428709081
0.3777811759
0.4040842031
0.3571797780
0.3303405219
0.4930944902
0.3834720781
0.3830247232
0.3950014839
0.3915389783
0.3844241531
0.3832500595
0.3900837973
0.3170442767
0.3501355879
0.3885902616
0.3575236340
0.4290506586
0.4122729515
0.3372354915
0.4379164658
0.4390902492
0.5083711343
0.3589795495
0.4029902320
0.3941366059
0.3803935411
0.3536051839
0.3528009122
0.4078515074
0.4223087594
0.3488929242
0.3610476431
0.3261743791
0.3564286064
0.3373937533
0.3984984552
0.3850237817
0.3852476258
0.3362500001
0.3930767568
0.3447035769
0.3765556448
0.3260508948
0.3502406947
0.3674050617
0.3562471277
0.3574067867
0.4016408457
0.4122013666
0.4206235379
0.3557233257
0.4053118104
0.3378758678
0.4200615756
0.3944375763
0.3331668904
0.4211060922
0.3614231357
0.3959693742
0.4317785684
0.4356454154
0.3838701287
0.3709682457
0.3510147320
0.4326501770
0.3521115366
0.3867307285
0.3836497675
0.3425628251
0.3526486830
0.3337762531
0.3342522840
0.3237355872
0.4115019391
0.4286678155
0.3562784731
0.4500264944
0.4259779605
0.4157105941
0.3527916755
0.4346253537
0.3605743328
0.3246578907
0.4688308204
0.3607269993
0.3841518351
0.3635677949
0.3444405307
0.4065452815
0.3480673671
0.3675708559
0.4124873992
0.3633603079
0.3542454935
0.4216692129
0.3465380374


==> data/end-tor.csv <==
end_tor
5.8147883228
4.7311093648
4.1441803639
3.7457990958
2.8097722109
2.6411463455
5.4334803007
4.7459349895
4.6937614975
2.8049994437
4.8345857269
4.5889336204
3.4942995677
4.5431300537
5.1658731741
5.1536474755
4.3638635798
4.1110468951
3.5472334997
3.0308678057
3.6686177053
4.6121662691
4.7164425998
4.8394657354
5.0706065582
4.4721759281
3.3665970567
4.2963392581
4.6336575935
4.4030580049
3.4005927226
4.3741142604
3.5284184350
4.6691245425
4.5892657944
2.9932582998
8.1686965670
2.2959294401
4.5661737910
5.6761063688
6.0740326753
3.5056606982
6.9818579404
4.8309615479
2.7055861736
5.0046371031
4.2169176318
3.8510407644
2.7306715196
7.1530471726
4.3092908730
5.3782360289
4.9972278929
3.2823238792
3.7523001759
5.3977547846
5.0308389849
5.6325910463
5.1773042402
4.3759673021
6.4554087064
3.8325712867
6.0891902199
4.7482648849
4.5740989732
6.1904479046
5.1330022649
3.5184980828
4.2765850296
5.5977479426
5.1593595078
3.3053615245
5.5747730953
2.8085450434
6.8554653335
5.4674156964
3.9305840431
3.9648254596
3.8070191910
4.4957683415
4.8663291683
2.8166995025
5.0646746227
4.6053625533
5.0997706788
2.8155675184
4.3613664563
6.5700000295
5.6132641043
3.9343402635
6.3715488798
4.6492000301
3.2996915167
3.3738687655
4.2207156522
2.7483860863
3.1131073250
5.9855563310
4.2885673607
4.0038523952
2.6473227059
5.0164793542
3.8113194445
6.0874672503
4.1692413043
5.3747654528
4.4624919936
4.6922849447
3.7703161420
4.0444441882
5.2219524511
2.3674917121
2.7837730336
4.3081572559
3.8458388418
3.7310179885
4.3445453867
5.1341626794
3.9286839232
4.3023118942
4.0759931195
6.9938048450
4.6119955813
4.7742772048
3.7623555656
4.6185924951
5.7417089334
3.5077735095
6.2399895605
6.5961866638
3.0143164545
5.1773996644
5.5684612447
4.3815841435
3.7134911060
4.7038293467
4.7974735810
3.2621975743
7.4413458144
4.0239574402
3.4914344361
4.5943612148
2.7497791894
2.6401513583
3.5117084444
3.2143538733
2.6966747842
2.9078851983
1.9169613576
2.3246068365
1.7644662740
3.8217813321
3.0429711427
2.2763490408
3.4676751625
4.9140819127
2.3042427493
2.0446275424
2.3677909832
2.8140218759
2.4919366348
3.3664737938
2.7695361320
1.9682486009
5.2051432667
2.6003655047
2.2181953928
3.0354652587
3.1740019375
5.0305643575
2.6196099012
2.2972883802
2.5162969414
4.0478672960
1.7858152545
2.9773753355
3.5001265974
3.8201333434
6.0198177596
4.3786710647
3.9444113708
3.9315612117
2.4926339198
3.0137144634
3.3199201527
3.6178024309
1.9034341991
2.5868295344
2.0812186827
5.2523972130
2.8276432557
3.6179660848
1.5430538007
2.3095955822
2.6065671225
2.2675305529
1.5735407571
2.2407379376
4.5640856030
2.3998485883
4.5827189403
2.1329539305
7.0444827424
3.0372261821
2.4220256119
1.9904086446
3.9667557511
2.7931334158
3.5913492018
2.9297935686
3.3032489729
2.6869538052
2.6193666755
3.3794772322
2.0992266396
2.9699703931
2.5660022082
3.4185618781
2.0528334496
3.2245952553
2.4955944361
2.5612089529
1.9921557384
2.2599234368
3.2727456620
2.7432982463
4.9062084456
2.6457498075
4.0234611426
2.6971720369
3.7247217598
2.3989766485
4.2696954464
3.7971955747
2.8864326180
3.1845449490
3.2371871695
2.7734029407
3.2588635752
4.2967577357
2.8211602796
2.4951222641
3.9634428103
2.1216938878
3.2571660558
3.4551435585
2.7324434286
3.3351674623
3.2040211092
4.3289600116
3.1599742972
2.4742134868
2.7611410724
1.9029091170
3.1907133616
4.7716649918
2.7965089149
4.4116032395
2.3231940352
3.9540593053
4.0549985608
3.6348801613
2.4740395004
2.2498599078
4.0845558413
2.1277592695
3.4314300186
3.1103633477
3.3631967230
2.4249427080
2.4814412781
4.0573455925
2.6128254996
3.2587415726
2.7624074564
4.4954447126
3.0770060065
2.0634374555
2.3735379917
4.2889057197
2.2307851156
2.6670739610
2.4774542376
1.5052730378
2.6541153247
2.7633494335
2.9042490830
3.0946366966
4.0572323807
2.9681550215
3.1225868029
2.8063228551
4.6224669861
2.2087772273
3.4722499838
2.1887223536
3.5226384697
2.3979508753
2.6176716472
2.4005684932
3.6235924868
3.0325013763
1.7231919421
2.3471452390
2.5184434942
2.5889264313
2.4406010611
2.9483573911
1.9630325236
2.9704369697
2.3635022305
3.1226032957
3.5584489841
2.3928658305
2.9708492452
2.3845365559
3.0306729156
2.4592293224
2.0617396743
4.2134243446
2.0565066173
2.3788545608
2.7065453151
2.5272857016
2.6664421920
1.8963869257
3.1234507878
2.2214298135
2.6988350006
2.0697959680
2.9090920040
4.4228913996
2.1097262129
3.1420559966
3.3207852032
1.7914485975
4.3563788622
4.2121726966
4.2534910212
1.7866101518
1.7726625839
3.8507360383
2.0880633002
2.3583458628
2.8841114305
3.7619835172
3.9489897490
2.8301937047
2.5294370237
2.2502832138
2.4122742503
2.6610020779
3.0044242006
1.7859447442
2.9655341977
2.8062317011
2.2109595320
4.3339459476
2.1011343255
3.0189824106
1.9962388476
3.6374864032
2.3424796955
2.1293786952
1.9659870750
2.7515398205
2.7708146929
3.3280522378
2.6667859675
2.4505817515
2.2403497099
3.6111446909
2.5567380538
3.2264305850
2.5217596028
3.3239798891
2.8146619866
2.3176894438
3.0384545008
2.9562695150
3.0615684343
1.8348846335
2.5429923286
2.0734935570
2.3032309783
3.7057575493
1.8811260948
2.4520712011
4.0868915838
3.0886504577
2.1385251741
3.1851706938
3.8659715084
2.2020541097
3.1756785240
2.2669037438
2.1804356471
3.6980090585
3.6195850392
2.9689264116

